Streamlined Deployment for Quantized Neural Networks

Running Deep Neural Network (DNN) models on devices with limited computational capability is a challenge due to large compute and memory requirements. Quantized Neural Networks (QNNs) have emerged as a potential solution to this problem, promising to offer most of the DNN accuracy benefits with much lower computational cost. However, harvesting these benefits on existing mobile CPUs is a challenge since operations on highly quantized datatypes are not natively supported in most instruction set architectures (ISAs). In this work, we first describe a streamlining flow to convert all QNN inference operations to integer ones. Afterwards, we provide techniques based on processing one bit position at a time (bit-serial) to show how QNNs can be efficiently deployed using common bitwise operations. We demonstrate the potential of QNNs on mobile CPUs with microbenchmarks and on a quantized AlexNet, which is 3.5x faster than an optimized 8-bit baseline. Our bit-serial matrix multiplication library is available on GitHub at https://git.io/vhshn

==> Streamlined Deployment for Quantized Neural Networks/figures/gemmlowp-sweep.dat <==
/contourdata [[ 
64	4096	14.2165
128	4096	28.3302
256	4096	46.9671
512	4096	70.0279
1024	4096	87.5209
2048	4096	104.855
4096	4096	104.581
64	8192	14.1798
128	8192	28.3344
256	8192	47.8826
512	8192	70.6145
1024	8192	87.0576
2048	8192	97.5406
4096	8192	114.414
64	16384	14.1933
128	16384	28.2546
256	16384	47.3371
512	16384	70.2895
1024	16384	88.2354
2048	16384	103.976
4096	16384	113.866
64	32768	14.1257
128	32768	28.2272
256	32768	47.4343
512	32768	71.0101
1024	32768	87.9707
2048	32768	104.642
4096	32768	114.463
64	65536	13.9179
128	65536	28.2822
256	65536	47.3724
512	65536	71.494
1024	65536	87.7037
2048	65536	105.067
4096	65536	115.331
64	131072	14.1071
128	131072	28.1167
256	131072	47.2734
512	131072	69.2111
1024	131072	87.3175
2048	131072	102.291
4096	131072	112.754
64	262144	13.9098
128	262144	27.4021
256	262144	45.926
512	262144	67.2043
1024	262144	82.1308
2048	262144	96.45
4096	262144	107.454
64	8192	14.3178
128	8192	28.6229
256	8192	47.9852
512	8192	71.4462
1024	8192	87.8408
2048	8192	103.415
4096	8192	96.9838
64	16384	14.2766
128	16384	28.5751
256	16384	48.1454
512	16384	70.2455
1024	16384	87.3743
2048	16384	96.7657
4096	16384	104.203
64	32768	14.1691
128	32768	28.3718
256	32768	47.8289
512	32768	70.3226
1024	32768	83.5726
2048	32768	103.136
4096	32768	104.286
64	65536	14.2054
128	65536	28.4236
256	65536	47.6495
512	65536	70.5321
1024	65536	84.0735
2048	65536	103.226
4096	65536	102.428
64	131072	14.1345
128	131072	28.3469
256	131072	47.5618
512	131072	69.6955
1024	131072	86.5945
2048	131072	102.138
4096	131072	102.129
64	262144	13.9652
128	262144	27.9137
256	262144	46.9601
512	262144	67.8127
1024	262144	84.232
2048	262144	98.5291
4096	262144	98.2331
64	524288	12.1382
128	524288	24.2722
256	524288	41.1547
512	524288	62.3686
1024	524288	78.0065
2048	524288	96.54
4096	524288	98.1733
64	16384	14.3429
128	16384	28.5842
256	16384	46.9973
512	16384	70.5376
1024	16384	86.7457
2048	16384	94.7449
4096	16384	103.15
64	32768	14.1944
128	32768	28.3415
256	32768	47.5498
512	32768	70.246
1024	32768	86.3358
2048	32768	88.0472
4096	32768	111.787
64	65536	14.1956
128	65536	28.2962
256	65536	45.933
512	65536	70.4275
1024	65536	83.7243
2048	65536	94.6046
4096	65536	111.741
64	131072	13.8464
128	131072	27.7142
256	131072	46.5395
512	131072	69.7212
1024	131072	83.7814
2048	131072	93.8598
4096	131072	111.07
64	262144	13.504
128	262144	27.1979
256	262144	45.4811
512	262144	68.845
1024	262144	84.5324
2048	262144	91.3418
4096	262144	106.727
64	524288	11.8973
128	524288	24.0035
256	524288	40.9472
512	524288	63.2307
1024	524288	78.4371
2048	524288	87.2978
4096	524288	105.898
64	1048576	13.0684
128	1048576	26.1596
256	1048576	39.4314
512	1048576	63.4615
1024	1048576	80.6909
2048	1048576	87.1386
4096	1048576	105.893
64	32768	14.1138
128	32768	28.6003
256	32768	47.87
512	32768	70.5201
1024	32768	82.6977
2048	32768	101.938
4096	32768	102.705
64	65536	14.2019
128	65536	28.0325
256	65536	45.8094
512	65536	69.5526
1024	65536	82.5242
2048	65536	93.5282
4096	65536	111.252
64	131072	14.1729
128	131072	28.3251
256	131072	45.1142
512	131072	69.354
1024	131072	80.5594
2048	131072	100.384
4096	131072	110.399
64	262144	13.298
128	262144	27.3866
256	262144	44.5477
512	262144	68.0189
1024	262144	79.0934
2048	262144	96.7718
4096	262144	106.506
64	524288	11.6834
128	524288	23.8462
256	524288	39.6879
512	524288	62.5998
1024	524288	75.4421
2048	524288	92.9669
4096	524288	104.781
64	1048576	12.8759
128	1048576	25.6826
256	1048576	41.9508
512	1048576	65.6316
1024	1048576	73.8113
2048	1048576	92.5076
4096	1048576	104.655
64	2097152	13.2518
128	2097152	26.6068
256	2097152	39.2012
512	2097152	67.0304
1024	2097152	77.3966
2048	2097152	92.8363
4096	2097152	104.715
64	65536	14.1906
128	65536	27.9753
256	65536	46.2517
512	65536	70.058
1024	65536	83.0204
2048	65536	101.385
4096	65536	103.352
64	131072	13.8765
128	131072	27.5749
256	131072	46.3454
512	131072	69.9529
1024	131072	82.5415
2048	131072	93.6183
4096	131072	108.217
64	262144	13.4432
128	262144	27.2016
256	262144	43.9368
512	262144	68.6761
1024	262144	78.5174
2048	262144	97.1045
4096	262144	105.632
64	524288	11.8547
128	524288	23.1772
256	524288	39.8385
512	524288	61.9372
1024	524288	74.1192
2048	524288	92.1777
4096	524288	103.335
64	1048576	12.7479
128	1048576	25.7056
256	1048576	42.8702
512	1048576	65.7274
1024	1048576	77.2146
2048	1048576	91.0116
4096	1048576	103.288
64	2097152	12.9364
128	2097152	25.4066
256	2097152	43.275
512	2097152	67.1656
1024	2097152	78.3794
2048	2097152	93.588
4096	2097152	103.711
64	4194304	12.8941
128	4194304	26.25
256	4194304	44.3542
512	4194304	67.3337
1024	4194304	78.0901
2048	4194304	92.6344
4096	4194304	103.961
64	131072	12.7824
128	131072	25.7747
256	131072	46.6983
512	131072	69.3683
1024	131072	85.6536
2048	131072	100.534
4096	131072	94.5522
64	262144	13.4417
128	262144	27.2061
256	262144	44.7298
512	262144	67.2397
1024	262144	83.0932
2048	262144	89.006
4096	262144	98.6165
64	524288	11.9453
128	524288	23.4034
256	524288	39.9383
512	524288	62.61
1024	524288	75.6553
2048	524288	90.5952
4096	524288	99.7076
64	1048576	12.8071
128	1048576	25.0366
256	1048576	42.7017
512	1048576	66.1925
1024	1048576	75.6725
2048	1048576	89.5937
4096	1048576	97.9551
64	2097152	12.7912
128	2097152	25.649
256	2097152	43.067
512	2097152	66.7595
1024	2097152	79.2342
2048	2097152	89.735
4096	2097152	95.5732
64	4194304	12.5424
128	4194304	25.6695
256	4194304	43.0679
512	4194304	66.62
1024	4194304	78.7622
2048	4194304	91.2032
4096	4194304	99.8461
64	8388608	12.7671
128	8388608	25.9785
256	8388608	43.5143
512	8388608	66.6966
1024	8388608	79.1438
2048	8388608	90.7931
4096	8388608	99.899
64	262144	12.5466
128	262144	25.4415
256	262144	43.7212
512	262144	66.1855
1024	262144	79.5685
2048	262144	89.2072
4096	262144	77.255
64	524288	11.6903
128	524288	23.6792
256	524288	39.7139
512	524288	61.8511
1024	524288	76.1655
2048	524288	81.9473
4096	524288	82.561
64	1048576	13.0772
128	1048576	26.2279
256	1048576	42.6613
512	1048576	66.3166
1024	1048576	75.6841
2048	1048576	86.1556
4096	1048576	82.8104
64	2097152	12.3673
128	2097152	24.7507
256	2097152	42.9318
512	2097152	66.1112
1024	2097152	75.8004
2048	2097152	86.0853
4096	2097152	82.6057
64	4194304	12.3151
128	4194304	25.4215
256	4194304	41.604
512	4194304	65.6529
1024	4194304	77.5776
2048	4194304	86.3165
4096	4194304	83.1931
64	8388608	12.6352
128	8388608	25.2679
256	8388608	42.2106
512	8388608	64.1158
1024	8388608	77.9669
2048	8388608	86.2063
4096	8388608	83.2235
64	16777216	12.7121
128	16777216	25.4841
256	16777216	42.6426
512	16777216	65.2255
1024	16777216	77.0687
2048	16777216	86.3517
4096	16777216	82.9013
]] def

==> figures/gemmlowp-sweep.dat <==
/contourdata [[ 
64	4096	14.2165
128	4096	28.3302
256	4096	46.9671
512	4096	70.0279
1024	4096	87.5209
2048	4096	104.855
4096	4096	104.581
64	8192	14.1798
128	8192	28.3344
256	8192	47.8826
512	8192	70.6145
1024	8192	87.0576
2048	8192	97.5406
4096	8192	114.414
64	16384	14.1933
128	16384	28.2546
256	16384	47.3371
512	16384	70.2895
1024	16384	88.2354
2048	16384	103.976
4096	16384	113.866
64	32768	14.1257
128	32768	28.2272
256	32768	47.4343
512	32768	71.0101
1024	32768	87.9707
2048	32768	104.642
4096	32768	114.463
64	65536	13.9179
128	65536	28.2822
256	65536	47.3724
512	65536	71.494
1024	65536	87.7037
2048	65536	105.067
4096	65536	115.331
64	131072	14.1071
128	131072	28.1167
256	131072	47.2734
512	131072	69.2111
1024	131072	87.3175
2048	131072	102.291
4096	131072	112.754
64	262144	13.9098
128	262144	27.4021
256	262144	45.926
512	262144	67.2043
1024	262144	82.1308
2048	262144	96.45
4096	262144	107.454
64	8192	14.3178
128	8192	28.6229
256	8192	47.9852
512	8192	71.4462
1024	8192	87.8408
2048	8192	103.415
4096	8192	96.9838
64	16384	14.2766
128	16384	28.5751
256	16384	48.1454
512	16384	70.2455
1024	16384	87.3743
2048	16384	96.7657
4096	16384	104.203
64	32768	14.1691
128	32768	28.3718
256	32768	47.8289
512	32768	70.3226
1024	32768	83.5726
2048	32768	103.136
4096	32768	104.286
64	65536	14.2054
128	65536	28.4236
256	65536	47.6495
512	65536	70.5321
1024	65536	84.0735
2048	65536	103.226
4096	65536	102.428
64	131072	14.1345
128	131072	28.3469
256	131072	47.5618
512	131072	69.6955
1024	131072	86.5945
2048	131072	102.138
4096	131072	102.129
64	262144	13.9652
128	262144	27.9137
256	262144	46.9601
512	262144	67.8127
1024	262144	84.232
2048	262144	98.5291
4096	262144	98.2331
64	524288	12.1382
128	524288	24.2722
256	524288	41.1547
512	524288	62.3686
1024	524288	78.0065
2048	524288	96.54
4096	524288	98.1733
64	16384	14.3429
128	16384	28.5842
256	16384	46.9973
512	16384	70.5376
1024	16384	86.7457
2048	16384	94.7449
4096	16384	103.15
64	32768	14.1944
128	32768	28.3415
256	32768	47.5498
512	32768	70.246
1024	32768	86.3358
2048	32768	88.0472
4096	32768	111.787
64	65536	14.1956
128	65536	28.2962
256	65536	45.933
512	65536	70.4275
1024	65536	83.7243
2048	65536	94.6046
4096	65536	111.741
64	131072	13.8464
128	131072	27.7142
256	131072	46.5395
512	131072	69.7212
1024	131072	83.7814
2048	131072	93.8598
4096	131072	111.07
64	262144	13.504
128	262144	27.1979
256	262144	45.4811
512	262144	68.845
1024	262144	84.5324
2048	262144	91.3418
4096	262144	106.727
64	524288	11.8973
128	524288	24.0035
256	524288	40.9472
512	524288	63.2307
1024	524288	78.4371
2048	524288	87.2978
4096	524288	105.898
64	1048576	13.0684
128	1048576	26.1596
256	1048576	39.4314
512	1048576	63.4615
1024	1048576	80.6909
2048	1048576	87.1386
4096	1048576	105.893
64	32768	14.1138
128	32768	28.6003
256	32768	47.87
512	32768	70.5201
1024	32768	82.6977
2048	32768	101.938
4096	32768	102.705
64	65536	14.2019
128	65536	28.0325
256	65536	45.8094
512	65536	69.5526
1024	65536	82.5242
2048	65536	93.5282
4096	65536	111.252
64	131072	14.1729
128	131072	28.3251
256	131072	45.1142
512	131072	69.354
1024	131072	80.5594
2048	131072	100.384
4096	131072	110.399
64	262144	13.298
128	262144	27.3866
256	262144	44.5477
512	262144	68.0189
1024	262144	79.0934
2048	262144	96.7718
4096	262144	106.506
64	524288	11.6834
128	524288	23.8462
256	524288	39.6879
512	524288	62.5998
1024	524288	75.4421
2048	524288	92.9669
4096	524288	104.781
64	1048576	12.8759
128	1048576	25.6826
256	1048576	41.9508
512	1048576	65.6316
1024	1048576	73.8113
2048	1048576	92.5076
4096	1048576	104.655
64	2097152	13.2518
128	2097152	26.6068
256	2097152	39.2012
512	2097152	67.0304
1024	2097152	77.3966
2048	2097152	92.8363
4096	2097152	104.715
64	65536	14.1906
128	65536	27.9753
256	65536	46.2517
512	65536	70.058
1024	65536	83.0204
2048	65536	101.385
4096	65536	103.352
64	131072	13.8765
128	131072	27.5749
256	131072	46.3454
512	131072	69.9529
1024	131072	82.5415
2048	131072	93.6183
4096	131072	108.217
64	262144	13.4432
128	262144	27.2016
256	262144	43.9368
512	262144	68.6761
1024	262144	78.5174
2048	262144	97.1045
4096	262144	105.632
64	524288	11.8547
128	524288	23.1772
256	524288	39.8385
512	524288	61.9372
1024	524288	74.1192
2048	524288	92.1777
4096	524288	103.335
64	1048576	12.7479
128	1048576	25.7056
256	1048576	42.8702
512	1048576	65.7274
1024	1048576	77.2146
2048	1048576	91.0116
4096	1048576	103.288
64	2097152	12.9364
128	2097152	25.4066
256	2097152	43.275
512	2097152	67.1656
1024	2097152	78.3794
2048	2097152	93.588
4096	2097152	103.711
64	4194304	12.8941
128	4194304	26.25
256	4194304	44.3542
512	4194304	67.3337
1024	4194304	78.0901
2048	4194304	92.6344
4096	4194304	103.961
64	131072	12.7824
128	131072	25.7747
256	131072	46.6983
512	131072	69.3683
1024	131072	85.6536
2048	131072	100.534
4096	131072	94.5522
64	262144	13.4417
128	262144	27.2061
256	262144	44.7298
512	262144	67.2397
1024	262144	83.0932
2048	262144	89.006
4096	262144	98.6165
64	524288	11.9453
128	524288	23.4034
256	524288	39.9383
512	524288	62.61
1024	524288	75.6553
2048	524288	90.5952
4096	524288	99.7076
64	1048576	12.8071
128	1048576	25.0366
256	1048576	42.7017
512	1048576	66.1925
1024	1048576	75.6725
2048	1048576	89.5937
4096	1048576	97.9551
64	2097152	12.7912
128	2097152	25.649
256	2097152	43.067
512	2097152	66.7595
1024	2097152	79.2342
2048	2097152	89.735
4096	2097152	95.5732
64	4194304	12.5424
128	4194304	25.6695
256	4194304	43.0679
512	4194304	66.62
1024	4194304	78.7622
2048	4194304	91.2032
4096	4194304	99.8461
64	8388608	12.7671
128	8388608	25.9785
256	8388608	43.5143
512	8388608	66.6966
1024	8388608	79.1438
2048	8388608	90.7931
4096	8388608	99.899
64	262144	12.5466
128	262144	25.4415
256	262144	43.7212
512	262144	66.1855
1024	262144	79.5685
2048	262144	89.2072
4096	262144	77.255
64	524288	11.6903
128	524288	23.6792
256	524288	39.7139
512	524288	61.8511
1024	524288	76.1655
2048	524288	81.9473
4096	524288	82.561
64	1048576	13.0772
128	1048576	26.2279
256	1048576	42.6613
512	1048576	66.3166
1024	1048576	75.6841
2048	1048576	86.1556
4096	1048576	82.8104
64	2097152	12.3673
128	2097152	24.7507
256	2097152	42.9318
512	2097152	66.1112
1024	2097152	75.8004
2048	2097152	86.0853
4096	2097152	82.6057
64	4194304	12.3151
128	4194304	25.4215
256	4194304	41.604
512	4194304	65.6529
1024	4194304	77.5776
2048	4194304	86.3165
4096	4194304	83.1931
64	8388608	12.6352
128	8388608	25.2679
256	8388608	42.2106
512	8388608	64.1158
1024	8388608	77.9669
2048	8388608	86.2063
4096	8388608	83.2235
64	16777216	12.7121
128	16777216	25.4841
256	16777216	42.6426
512	16777216	65.2255
1024	16777216	77.0687
2048	16777216	86.3517
4096	16777216	82.9013
]] def
